Euphrates: Algorithm-SoC Co-Design for Low-Power Mobile Continuous Vision

Continuous computer vision (CV) tasks increasingly rely on convolutional neural networks (CNN). However, CNNs have massive compute demands that far exceed the performance and energy constraints of mobile devices. In this paper, we propose and develop an algorithm-architecture co-designed system, Euphrates, that simultaneously improves the energy-efficiency and performance of continuous vision tasks. Our key observation is that changes in pixel data between consecutive frames represents visual motion. We first propose an algorithm that leverages this motion information to relax the number of expensive CNN inferences required by continuous vision applications. We co-design a mobile System-on-a-Chip (SoC) architecture to maximize the efficiency of the new algorithm. The key to our architectural augmentation is to co-optimize different SoC IP blocks in the vision pipeline collectively. Specifically, we propose to expose the motion data that is naturally generated by the Image Signal Processor (ISP) early in the vision pipeline to the CNN engine. Measurement and synthesis results show that Euphrates achieves up to 66% SoC-level energy savings (4 times for the vision computations), with only 1% accuracy loss.

==> future.txt <==
* Study the algorithms of temporal de-noising/video stabilization and compare them against interpolating object/tracking. The idea is to study how to best design the block matching algorithm and hardware in the ISP so that it works the best for all its consumers.

* Compare optical flow and motion vectors. Optical flow is doing real motion estimation while motion vectors are not. OF requires more compute. So what's the trade-off here.

* Building neural networks for detecting motion vectors?

* Understand the implication of higher frame rate videos on mv-based interpolation. Intuitively, higher frame rate means slower motion, which means the blocking match algorithm can be more efficient in the sense of doing less work to find good match. This will make interpolation-based tracking and detection more reliable. But, higher frame rate means higher memory bandwidth and latency requirement as it requires more frequent memory accesses.

* Improve upon CNN inference's accuracy using interpolation? Have seen some results along this line already.

* If the NNX is lagging behind, the system might skip frames. We need to calculate MV for frames that are far apart.

